Fully Distributed Packet Scheduling Framework for Handling Disturbances in Lossy Real-Time Wireless Networks

Along with the rapid growth of Industrial Internet-of-Things (IIoT) applications and their penetration into many industry sectors, real-time wireless networks (RTWNs) have been playing a more critical role in providing real-time, reliable and secure communication services for such applications. A key challenge in RTWN management is how to ensure real-time Quality of Services (QoS) especially in the presence of unexpected disturbances and lossy wireless links. Most prior work takes centralized approaches for handling disturbances, which are slow and subject to single-point failure, and do not scale. To overcome these drawbacks, this paper presents a fully distributed packet scheduling framework called FD-PaS. FD-PaS aims to provide guaranteed fast response to unexpected disturbances while achieving minimum performance degradation for meeting the timing and reliability requirements of all critical tasks. To combat the scalability challenge, FD-PaS incorporates several key advances in both algorithm design and data link layer protocol design to enable individual nodes to make on-line decisions locally without any centralized control. Our extensive simulation and testbed results have validated the correctness of the FD-PaS design and demonstrated its effectiveness in providing fast response for handling disturbances while ensuring the designated QoS requirements.

==> Simulations/Rrate_dpas.dat <==
16   0.4   0.0
16   0.45   0.0
16   0.5   0.0
16   0.55   0.0
16   0.6   0.001
16   0.65   0.003
16   0.7   0.005
16   0.75   0.013
16   0.8   0.028
16   0.85   0.045
16   0.9   0.065

14   0.4   0.0
14   0.45   0.0
14   0.5   0.0
14   0.55   0.0
14   0.6   0.0
14   0.65   0.0009
14   0.7   0.003
14   0.75   0.009
14   0.8   0.015
14   0.85   0.043
14   0.9   0.06

12   0.4   0.0
12   0.45   0.0
12   0.5   0.0
12   0.55   0.0
12   0.6   0.0
12   0.65   0.0
12   0.7   0.004
12   0.75   0.011
12   0.8   0.013
12   0.85   0.036
12   0.9   0.05

10   0.4   0.0
10   0.45   0.0
10   0.5   0.0
10   0.55   0.0
10   0.6   0.0
10   0.65   0.0
10   0.7   0.0058
10   0.75   0.01
10   0.8   0.012
10   0.85   0.034
10   0.9   0.047

8   0.4   0.0
8   0.45   0.0
8   0.5   0.0
8   0.55   0.0
8   0.6   0.0
8   0.65   0.0
8   0.7   0.007
8   0.75   0.0096
8   0.8   0.012
8   0.85   0.029
8   0.9   0.035

6   0.4   0.0
6   0.45   0.0
6   0.5   0.0
6   0.55   0.0
6   0.6   0.0
6   0.65   0.0
6   0.7   0.005
6   0.75   0.008
6   0.8   0.013
6   0.85   0.02
6   0.9   0.025

4   0.4   0.0
4   0.45   0.0
4   0.5   0.0
4   0.55   0.0
4   0.6   0.0
4   0.65   0.0
4   0.7   0.0
4   0.75   0.0
4   0.8   0.005
4   0.85   0.008
4   0.9   0.015

==> Simulations/Rrate_efpas.dat <==
16   0.4   0.0
16   0.45   0.0
16   0.5   0.005
16   0.55   0.008
16   0.6   0.01
16   0.65   0.012
16   0.7   0.019
16   0.75   0.025
16   0.8   0.0425
16   0.85   0.0669
16   0.9   0.089

14   0.4   0.0
14   0.45   0.0
14   0.5   0.003
14   0.55   0.006
14   0.6   0.009
14   0.65   0.01
14   0.7   0.015
14   0.75   0.020
14   0.8   0.036
14   0.85   0.057
14   0.9   0.079

12   0.4   0.0
12   0.45   0.0
12   0.5   0.001
12   0.55   0.002
12   0.6   0.007
12   0.65   0.009
12   0.7   0.013
12   0.75   0.017
12   0.8   0.028
12   0.85   0.052
12   0.9   0.066

10   0.4   0.0
10   0.45   0.0
10   0.5   0.0
10   0.55   0.0
10   0.6   0.0
10   0.65   0.003
10   0.7   0.008
10   0.75   0.012
10   0.8   0.014
10   0.85   0.037
10   0.9   0.053

8   0.4   0.0
8   0.45   0.0
8   0.5   0.0
8   0.55   0.0
8   0.6   0.0
8   0.65   0.0
8   0.7   0.007
8   0.75   0.01
8   0.8   0.013
8   0.85   0.034
8   0.9   0.042

6   0.4   0.0
6   0.45   0.0
6   0.5   0.0
6   0.55   0.0
6   0.6   0.0
6   0.65   0.0
6   0.7   0.006
6   0.75   0.009
6   0.8   0.013
6   0.85   0.027
6   0.9   0.034

4   0.4   0.0
4   0.45   0.0
4   0.5   0.0
4   0.55   0.0
4   0.6   0.0
4   0.65   0.0
4   0.7   0.002
4   0.75   0.006
4   0.8   0.009
4   0.85   0.015
4   0.9   0.021

==> Simulations/Rrate_fpas.dat <==
16   0.4   0.05
16   0.45   0.052
16   0.5   0.055
16   0.55   0.063
16   0.6   0.070
16   0.65   0.079
16   0.7   0.085
16   0.75   0.10
16   0.8   0.11
16   0.85   0.16
16   0.9   0.18

14   0.4   0.045
14   0.45   0.05
14   0.5   0.053
14   0.55   0.059
14   0.6   0.064
14   0.65   0.075
14   0.7   0.082
14   0.75   0.094
14   0.8   0.104
14   0.85   0.140
14   0.9   0.160

12   0.4   0.042
12   0.45   0.049
12   0.5   0.052
12   0.55   0.057
12   0.6   0.063
12   0.65   0.072
12   0.7   0.080
12   0.75   0.092
12   0.8   0.103
12   0.85   0.139
12   0.9   0.156

10   0.4   0.040
10   0.45   0.046
10   0.5   0.050
10   0.55   0.054
10   0.6   0.060
10   0.65   0.068
10   0.7   0.075
10   0.75   0.090
10   0.8   0.100
10   0.85   0.137
10   0.9   0.150

8   0.4   0.053
8   0.45   0.059
8   0.5   0.063
8   0.55   0.069
8   0.6   0.074
8   0.65   0.082
8   0.7   0.089
8   0.75   0.10
8   0.8   0.114
8   0.85   0.149
8   0.9   0.156

6   0.4   0.067
6   0.45   0.069
6   0.5   0.073
6   0.55   0.075
6   0.6   0.080
6   0.65   0.087
6   0.7   0.097
6   0.75   0.111
6   0.8   0.120
6   0.85   0.158
6   0.9   0.172

4   0.4   0.12
4   0.45   0.126
4   0.5   0.132
4   0.55   0.14
4   0.6   0.145
4   0.65   0.152
4   0.7   0.16
4   0.75   0.176
4   0.8   0.182
4   0.85   0.189
4   0.9   0.20

==> Simulations/Rrate_ols.dat <==
16   0.4   0.81
16   0.45   0.819
16   0.5   0.839
16   0.55   0.857
16   0.6   0.89
16   0.65   0.93
16   0.7   0.96
16   0.75   0.978
16   0.8   0.99
16   0.85   0.996
16   0.9   1.00

14   0.4   0.71
14   0.45   0.736
14   0.5   0.755
14   0.55   0.786
14   0.6   0.820
14   0.65   0.853
14   0.7   0.897
14   0.75   0.930
14   0.8   0.960
14   0.85   0.975
14   0.9   0.991

12   0.4   0.58
12   0.45   0.606
12   0.5   0.66
12   0.55   0.693
12   0.6   0.73
12   0.65   0.772
12   0.7   0.826
12   0.75   0.884
12   0.8   0.92
12   0.85   0.94
12   0.9   0.96

10   0.4   0.44
10   0.45   0.46
10   0.5   0.51
10   0.55   0.57
10   0.6   0.62
10   0.65   0.67
10   0.7   0.73
10   0.75   0.80
10   0.8   0.85
10   0.85   0.880
10   0.9   0.90

8   0.4   0.32
8   0.45   0.35
8   0.5   0.41
8   0.55   0.46
8   0.6   0.54
8   0.65   0.60
8   0.7   0.65
8   0.75   0.71
8   0.8   0.77
8   0.85   0.80
8   0.9   0.82

6   0.4   0.24
6   0.45   0.26
6   0.5   0.30
6   0.55   0.36
6   0.6   0.40
6   0.65   0.46
6   0.7   0.51
6   0.75   0.56
6   0.8   0.60
6   0.85   0.65
6   0.9   0.68

4   0.4   0.182
4   0.45   0.186
4   0.5   0.19
4   0.55   0.207
4   0.6   0.234
4   0.65   0.289
4   0.7   0.33
4   0.75   0.368
4   0.8   0.39
4   0.85   0.41
4   0.9   0.43
